Analysis of Attacker Behavior in Compromised Hosts During Command and Control

Traditional reactive approach of blacklisting botnets fails to adapt to the rapidly evolving landscape of cyberattacks. An automated and proactive approach to detect and block botnet hosts will immensely benefit the industry. Behavioral analysis of botnet is shown to be effective against a wide variety of attack types. Current works, however, focus solely on analyzing network traffic from and to the bots. In this work we take a different approach of analyzing the chain of commands input by attackers in a compromised host. We have deployed several honeypots to simulate Linux shells and allowed attackers access to the shells to collect a large dataset of commands. We have further developed an automated mechanism to analyze these data. For the automation we have developed a system called CYbersecurity information Exchange with Privacy (CYBEX-P). Finally, we have done a sequential analysis on the dataset to show that we can successfully predict attacker behavior from the shell commands without analyzing network traffic like previous works.

==> image/cowrie.txt <==
{
    "sensor" : "ssh-peavine",
    "msg" : "CMD: ",
    "eventid" : "cowrie.command.input",
    "timestamp" : "2019-08-29T23:29:10.348959Z",
    "session" : "fd0c4206bf19",
    "command" : "%{input[0]}",
    "src_ip" : "165.227.91.185"
}



==> image/readme.txt <==
This software was compiled by Richard Socher (richard@socher.org) and is published under the GNU General License.
You can download it from www.socher.org.

This software is under the GNU General License.
It uses mostly the nice Sam2p software by Szabó Péter <pts@fazekas.hu> 
(downloaded from http://www.inf.bme.hu/~pts/sam2p/ and recompiled with his consent) and 
adds a batch file in order to make the conversion from jpg or png files to eps as simple as possible.

All you need to do to convert png files to eps files is to click on batchConvertAllPngToEps.bat inside windows explorer.
This batch script then creates eps files for all files that are in the same folder as the files in this zip.

If you want to include these in a latex document, just omit the extension (and rename the created eps files):
\includegraphics[width=0.45\textwidth]{pcaSpiral}
then pdfLatex will use the png file and Latex may use eps for preview.

Happy TeXing,

Richard

==> image/tahoe.txt <==
{
    "_id" : ObjectId("5d688216295b3fc17ab3ce02"),
    "itype" : "event",
    "orgid" : "identity--f27df111-ca31-4700-99d4-2635b6c37851",
    "timestamp" : 1567121350.921,
    "malicious" : true,
    "_mal_ref" : [ 
        "attribute--0a0c6b3a-12e0-4e9a-9113-59cfe23786c2", 
        "attribute--edfead5d-2ff7-4d67-83ac-2ec2101ca5bc", 
        "attribute--7e85e4b1-efb9-459d-aafd-431f1468264c", 
        "attribute--73d887b8-d5f6-433c-abda-acf791c5f48c", 
        "attribute--698b499d-f6d5-412a-849c-101f54d65f01", 
        "attribute--cbcdc950-ac72-4db6-9592-f1e6ed53b89f", 
        "attribute--ee59f137-6e22-4e05-9d2e-7660bac9fe66", 
        "attribute--3b8a13f5-5a25-4eb0-8126-22d8868b88eb", 
        "object--a7c09c29-914b-45f2-bab6-3f62fd78e93a", 
        "attribute--69866e7a-4c42-4787-9b62-7c717f23f78e", 
        "attribute--7cbb976a-be6f-4a6e-af92-51830cf0e07e", 
        "attribute--fe448704-2a2d-4939-a613-7e922e629615", 
        "attribute--afeb75b5-f096-4d63-99ec-afce47464c09", 
        "attribute--3b8a13f5-5a25-4eb0-8126-22d8868b88eb", 
        "attribute--bf608f14-05c1-4c27-9e42-01cdf2675beb", 
        "attribute--709484ae-c1bf-49a5-ac9d-fb2e17c0e550"
    ],
    "data" : {
        "attacker" : [ 
            {
                "ipv4" : [ 
                    "165.227.91.185"
                ],
                "geoip" : [ 
                    {
                        "timezone" : [ 
                            "America/New_York"
                        ],
                        "country_code2" : [ 
                            "US"
                        ],
                        "continent_code" : [ 
                            "NA"
                        ],
                        "city_name" : [ 
                            "New York"
                        ],
                        "region_code" : [ 
                            "NY"
                        ],
                        "latitude" : [ 
                            40.7214
                        ],
                        "country_code3" : [ 
                            "US"
                        ],
                        "ip" : [ 
                            "165.227.91.185"
                        ],
                        "postal_code" : [ 
                            "10013"
                        ],
                        "region_name" : [ 
                            "New York"
                        ],
                        "longitude" : [ 
                            -74.0052
                        ],
                        "country_name" : [ 
                            "United States"
                        ],
                        "dma_code" : [ 
                            501
                        ]
                    }
                ]
            }
        ],
        "shell_command" : [ 
            "%{input[0]}"
        ]
    },
    "_ref" : [ 
        "attribute--73d887b8-d5f6-433c-abda-acf791c5f48c", 
        "attribute--0a0c6b3a-12e0-4e9a-9113-59cfe23786c2", 
        "attribute--7e85e4b1-efb9-459d-aafd-431f1468264c", 
        "attribute--3b8a13f5-5a25-4eb0-8126-22d8868b88eb", 
        "attribute--ee59f137-6e22-4e05-9d2e-7660bac9fe66", 
        "attribute--7cbb976a-be6f-4a6e-af92-51830cf0e07e", 
        "object--a7c09c29-914b-45f2-bab6-3f62fd78e93a", 
        "attribute--bf608f14-05c1-4c27-9e42-01cdf2675beb", 
        "object--e753f690-39da-41d2-8853-b34f7d17db22", 
        "attribute--698b499d-f6d5-412a-849c-101f54d65f01", 
        "attribute--69866e7a-4c42-4787-9b62-7c717f23f78e", 
        "attribute--fe448704-2a2d-4939-a613-7e922e629615", 
        "attribute--afeb75b5-f096-4d63-99ec-afce47464c09", 
        "attribute--cbcdc950-ac72-4db6-9592-f1e6ed53b89f", 
        "attribute--edfead5d-2ff7-4d67-83ac-2ec2101ca5bc", 
        "attribute--709484ae-c1bf-49a5-ac9d-fb2e17c0e550"
    ],
    "sub_type" : "shell_command",
    "_hash" : "36bebc93498c47eeb05a38162d995520f5fe811a763e8846b6a021c9ecbc1254",
    "uuid" : "event--a7466116-4155-4d0f-95f3-9f13c3bf5a32"
}
